Sampling Matters in Deep Embedding Learning

Deep embeddings answer one simple question: How similar are two images? Learning these embeddings is the bedrock of verification, zero-shot learning, and visual search. The most prominent approaches optimize a deep convolutional network with a suitable loss function, such as contrastive loss or triplet loss. While a rich line of work focuses solely on the loss functions, we show in this paper that selecting training examples plays an equally important role. We propose distance weighted sampling, which selects more informative and stable examples than traditional approaches. In addition, we show that a simple margin based loss is sufficient to outperform all other loss functions. We evaluate our approach on the Stanford Online Products, CAR196, and the CUB200-2011 datasets for image retrieval and clustering, and on the LFW dataset for face verification. Our method achieves state-of-the-art performance on all of them.

==> plotdata/accuracy_contrast.dat <==
x	real contrast
1	0.6555
2	0.584833
3	0.586667
4	0.605833
5	0.604333
6	0.640667
7	0.679167
8	0.670167
9	0.675
10	0.669167
11	0.675833
12	0.684667
13	0.667667
14	0.689
15	0.702667
16	0.712167
17	0.706667
18	0.718333
19	0.715833
20	0.715333
21	0.724833
22	0.711
23	0.762667
24	0.733167
25	0.703167
26	0.735333
27	0.741333
28	0.747333
29	0.735
30	0.7225
31	0.7555
32	0.760833
33	0.746833
34	0.773167
35	0.738
36	0.772333
37	0.787167
38	0.768167
39	0.755167
40	0.8055
41	0.7655
42	0.770333
43	0.7765
44	0.767167
45	0.767167
46	0.763
47	0.8005
48	0.7845
49	0.765167
50	0.770167
51	0.788667
52	0.784
53	0.758833
54	0.7905
55	0.799
56	0.794333
57	0.766
58	0.793167
59	0.773167
60	0.772667
61	0.771833
62	0.7775
63	0.788667
64	0.782167
65	0.7785
66	0.785167
67	0.789
68	0.7835
69	0.782667
70	0.770833
71	0.778
72	0.782167
73	0.782667
74	0.772
75	0.780333
76	0.775333
77	0.7885
78	0.799167
79	0.775833
80	0.796833
81	0.777833
82	0.785167
83	0.798667
84	0.805167
85	0.795167
86	0.773167
87	0.797667
88	0.7655
89	0.7855
90	0.782167
91	0.7725
92	0.793667
93	0.797167
94	0.795167
95	0.802333
96	0.785667
97	0.791333
98	0.778333
99	0.7895
100	0.798167
101	0.785833
102	0.783833
103	0.779667
104	0.781333
105	0.802
106	0.7825
107	0.800333
108	0.800333
109	0.789667
110	0.792833
111	0.791167
112	0.797667
113	0.776667
114	0.7905
115	0.791833
116	0.782667
117	0.802
118	0.776667
119	0.788833
120	0.792667
121	0.783833

==> plotdata/accuracy_ours.dat <==
x	Ours 5
1	0.722167
2	0.6565
3	0.698333
4	0.727833
5	0.793667
6	0.833833
7	0.8345
8	0.853667
9	0.868167
10	0.867833
11	0.890333
12	0.903167
13	0.904667
14	0.911167
15	0.918
16	0.922333
17	0.9205
18	0.9245
19	0.9265
20	0.936833
21	0.928
22	0.937
23	0.910667
24	0.942667
25	0.938833
26	0.938167
27	0.938667
28	0.9445
29	0.943167
30	0.943833
31	0.943
32	0.948333
33	0.951667
34	0.949833
35	0.9535
36	0.955167
37	0.959667
38	0.956
39	0.957167
40	0.9625
41	0.953833
42	0.959667
43	0.955
44	0.961333
45	0.9565
46	0.962
47	0.961333
48	0.964833
49	0.961167
50	0.9655
51	0.959
52	0.964333
53	0.966167
54	0.965667
55	0.967667
56	0.963833
57	0.964333
58	0.969
59	0.965333
60	0.963167
61	0.966333
62	0.967667
63	0.963667
64	0.965167
65	0.969167
66	0.968167
67	0.967
68	0.972167
69	0.97
70	0.968
71	0.968
72	0.972333
73	0.9685
74	0.973833
75	0.9675
76	0.969833
77	0.970167
78	0.970833
79	0.969833
80	0.971
81	0.968833
82	0.973
83	0.973667
84	0.974667
85	0.971167
86	0.973667
87	0.971667
88	0.972667
89	0.9765
90	0.9705
91	0.977167
92	0.975833
93	0.975167
94	0.976833
95	0.974333
96	0.977667
97	0.976167
98	0.9755
99	0.9755
100	0.977667
101	0.974167
102	0.976833
103	0.974333
104	0.976833
105	0.972667
106	0.979
107	0.9795
108	0.977833
109	0.975667
110	0.978333
111	0.977167
112	0.978167
113	0.979
114	0.979
115	0.976667
116	0.9795
117	0.976667
118	0.976333
119	0.973833
120	0.9765
121	0.976167
122	0.979
123	0.98
124	0.979833
125	0.9775
126	0.980667
127	0.98
128	0.976833
129	0.978
130	0.974667
131	0.980667
132	0.9785
133	0.9775
134	0.9795
135	0.980833
136	0.976833
137	0.9815
138	0.975333
139	0.978833
140	0.978667
141	0.978833
142	0.979667
143	0.978667
144	0.983333
145	0.982833
146	0.977167
147	0.980667
148	0.9815
149	0.977333
150	0.978
151	0.98
152	0.979667
153	0.978833

==> plotdata/accuracy_triplet.dat <==
x	triplet
1	0.6185
2	0.672833
3	0.770833
4	0.837667
5	0.815
6	0.811667
7	0.835833
8	0.8155
9	0.816833
10	0.875833
11	0.851167
12	0.864667
13	0.861667
14	0.881667
15	0.893333
16	0.8965
17	0.9055
18	0.902167
19	0.887333
20	0.923333
21	0.904333
22	0.904167
23	0.926167
24	0.921167
25	0.920167
26	0.894
27	0.927167
28	0.919833
29	0.919667
30	0.9255
31	0.9275
32	0.9215
33	0.929333
34	0.928667
35	0.9425
36	0.931167
37	0.923667
38	0.933
39	0.934333
40	0.943833
41	0.937
42	0.942
43	0.943167
44	0.9405
45	0.9385
46	0.952167
47	0.947167
48	0.945167
49	0.938333
50	0.9445
51	0.945333
52	0.949
53	0.950833
54	0.947667
55	0.953333
56	0.9505
57	0.952333
58	0.947333
59	0.942833
60	0.954667
61	0.949
62	0.953
63	0.9455
64	0.962333
65	0.952
66	0.949333
67	0.953167
68	0.955667
69	0.954167
70	0.957167
71	0.948833
72	0.9605
73	0.955667
74	0.952
75	0.957
76	0.9585
77	0.952333
78	0.951167
79	0.953
80	0.962
81	0.9595
82	0.962667
83	0.963
84	0.958333
85	0.959833
86	0.9645
87	0.9615
88	0.959833
89	0.963
90	0.9635
91	0.958667
92	0.959833
93	0.956167
94	0.959667
95	0.966333
96	0.959
97	0.9645
98	0.956333
99	0.9645
100	0.957667
101	0.96
102	0.9665
103	0.960667
104	0.957333
105	0.96
106	0.964667
107	0.958
108	0.949
109	0.967167
110	0.955167
111	0.962167
112	0.964833
113	0.960667
114	0.9615
115	0.963833
116	0.965667
117	0.962
118	0.962833
119	0.959833
120	0.9635
121	0.967
122	0.966333
123	0.964333
124	0.971833
125	0.962
126	0.959667
127	0.967
128	0.9655
129	0.9635
130	0.956667
131	0.9585
132	0.962167
133	0.968333
134	0.9625
135	0.961333
136	0.965167
137	0.964167
138	0.961667
139	0.968
140	0.959667
141	0.9625
142	0.956
143	0.968
144	0.961
145	0.9615
146	0.968333
147	0.969667
148	0.968
149	0.965167
150	0.962167
151	0.969167
152	0.956333
153	0.964333

==> plotdata/face_alpha0.0.dat <==
x	face 0.0 margin
1	0.74
2	0.618833
3	0.648333
4	0.701167
5	0.718667
6	0.743333
7	0.729667
8	0.772667
9	0.785333
10	0.813833
11	0.82
12	0.835
13	0.832333
14	0.847167
15	0.853167
16	0.8575
17	0.8565
18	0.866333
19	0.864
20	0.874333
21	0.881167
22	0.889833
23	0.888833
24	0.891167
25	0.895
26	0.8805
27	0.896
28	0.899667
29	0.908167
30	0.9095
31	0.916167
32	0.921167
33	0.921667
34	0.916667
35	0.926
36	0.925167
37	0.9175
38	0.925
39	0.926167
40	0.930833
41	0.9275
42	0.921833
43	0.934333
44	0.928
45	0.932833
46	0.9365
47	0.936833
48	0.937
49	0.9305
50	0.939333
51	0.933333
52	0.9275
53	0.936833
54	0.935333
55	0.941
56	0.939167
57	0.938
58	0.935333
59	0.944167
60	0.944333
61	0.950667
62	0.946667
63	0.946667
64	0.940667
65	0.954333
66	0.935167
67	0.945333
68	0.942833
69	0.948333
70	0.956167
71	0.951667
72	0.955333
73	0.9505
74	0.952
75	0.948
76	0.958167
77	0.949
78	0.959833
79	0.959833
80	0.9555
81	0.959
82	0.953167
83	0.951667
84	0.958167
85	0.965833
86	0.962667
87	0.958
88	0.955333
89	0.9555
90	0.957667
91	0.9575
92	0.961
93	0.9555
94	0.957167
95	0.956833
96	0.959833
97	0.966167
98	0.956333
99	0.961333
100	0.9625
101	0.963167
102	0.964667
103	0.953
104	0.963833
105	0.961667
106	0.964167
107	0.963667
108	0.9645
109	0.964667
110	0.968833
111	0.9615
112	0.963333
113	0.964667
114	0.965
115	0.962
116	0.963167
117	0.958833
118	0.963667
119	0.964
120	0.9655
121	0.965833
122	0.962167
123	0.959
124	0.967333
125	0.961333
126	0.964167
127	0.963333
128	0.964167
129	0.963667
130	0.972167
131	0.97
132	0.965
133	0.967667
134	0.962667
135	0.968167
136	0.967333
137	0.962833
138	0.9635
139	0.967167
140	0.969333
141	0.966833
142	0.964167
143	0.962667
144	0.969333
145	0.964333
146	0.970667
147	0.967833
148	0.967
149	0.964833
150	0.971
151	0.9675
152	0.964333
153	0.967167
154	0.972
155	0.973333
156	0.968333

==> plotdata/face_alpha0.2.dat <==
x	face standard
1	0.722167
2	0.6565
3	0.698333
4	0.727833
5	0.793667
6	0.833833
7	0.8345
8	0.853667
9	0.868167
10	0.867833
11	0.890333
12	0.903167
13	0.904667
14	0.911167
15	0.918
16	0.922333
17	0.9205
18	0.9245
19	0.9265
20	0.936833
21	0.928
22	0.937
23	0.910667
24	0.942667
25	0.938833
26	0.938167
27	0.938667
28	0.9445
29	0.943167
30	0.943833
31	0.943
32	0.948333
33	0.951667
34	0.949833
35	0.9535
36	0.955167
37	0.959667
38	0.956
39	0.957167
40	0.9625
41	0.953833
42	0.959667
43	0.955
44	0.961333
45	0.9565
46	0.962
47	0.961333
48	0.964833
49	0.961167
50	0.9655
51	0.959
52	0.964333
53	0.966167
54	0.965667
55	0.967667
56	0.963833
57	0.964333
58	0.969
59	0.965333
60	0.963167
61	0.966333
62	0.967667
63	0.963667
64	0.965167
65	0.969167
66	0.968167
67	0.967
68	0.972167
69	0.97
70	0.968
71	0.968
72	0.972333
73	0.9685
74	0.973833
75	0.9675
76	0.969833
77	0.970167
78	0.970833
79	0.969833
80	0.971
81	0.968833
82	0.973
83	0.973667
84	0.974667
85	0.971167
86	0.973667
87	0.971667
88	0.972667
89	0.9765
90	0.9705
91	0.977167
92	0.975833
93	0.975167
94	0.976833
95	0.974333
96	0.977667
97	0.976167
98	0.9755
99	0.9755
100	0.977667
101	0.974167
102	0.976833
103	0.974333
104	0.976833
105	0.972667
106	0.979
107	0.9795
108	0.977833
109	0.975667
110	0.978333
111	0.977167
112	0.978167
113	0.979
114	0.979
115	0.976667
116	0.9795
117	0.976667
118	0.976333
119	0.973833
120	0.9765
121	0.976167
122	0.979
123	0.98
124	0.979833
125	0.9775
126	0.980667
127	0.98
128	0.976833
129	0.978
130	0.974667
131	0.980667
132	0.9785
133	0.9775
134	0.9795
135	0.980833
136	0.976833
137	0.9815
138	0.975333
139	0.978833
140	0.978667
141	0.978833
142	0.979667
143	0.978667
144	0.983333
145	0.982833
146	0.977167
147	0.980667
148	0.9815
149	0.977333
150	0.978
151	0.98
152	0.979667
153	0.978833
154	0.978333
155	0.979167
156	0.978833
157	0.980833
158	0.978333
159	0.979
160	0.981833
161	0.98
162	0.98
163	0.982833
164	0.982
165	0.978333
166	0.979667
167	0.981167
168	0.975
169	0.983667
170	0.981167
171	0.980167
172	0.979
173	0.982833
174	0.976833
175	0.977833
176	0.976833
177	0.9805
178	0.980167
179	0.982167
180	0.9795
181	0.979833
182	0.979333
183	0.9785
184	0.9825
185	0.983
186	0.981167
187	0.979833
188	0.9795
189	0.9815
190	0.982333
191	0.982833
192	0.983167
193	0.980667
194	0.982833
195	0.9805

==> plotdata/face_nu_alpha.dat <==
1	0.6835
2	0.687333
3	0.7155
4	0.775333
5	0.787667
6	0.829667
7	0.837167
8	0.862833
9	0.869667
10	0.886
11	0.887167
12	0.904167
13	0.899667
14	0.9105
15	0.925167
16	0.931
17	0.926833
18	0.921667
19	0.940167
20	0.940667
21	0.934333
22	0.9415
23	0.942833
24	0.957167
25	0.9445
26	0.955667
27	0.955167
28	0.954833
29	0.956833
30	0.961167
31	0.962333
32	0.961833
33	0.959
34	0.966167
35	0.963
36	0.968833
37	0.963167
38	0.962667
39	0.9685
40	0.966667
41	0.966667
42	0.9675
43	0.9665
44	0.966
45	0.973167
46	0.9675
47	0.9715
48	0.966833
49	0.974
50	0.971333
51	0.974
52	0.9745
53	0.9715
54	0.977
55	0.9745
56	0.973
57	0.972333
58	0.976833
59	0.9785
60	0.970833
61	0.971167
62	0.973833
63	0.977333
64	0.970667
65	0.977333
66	0.976
67	0.972
68	0.970333
69	0.9765
70	0.975
71	0.975833
72	0.973667

==> plotdata/threshold_ours_2.dat <==
x y2 y5 y10
1	0.018288	0.016416	0.016607
2	0.831109	1.072031	1.071026
3	1.102499	1.126806	1.175347
4	1.124046	1.135314	1.088886
5	1.135133	1.014352	1.128704
6	1.069847	1.086973	1.124388
7	1.093435	1.108641	1.10549
8	1.042574	0.993522	1.051034
9	1.110438	1.021847	1.059987
10	1.086044	1.017232	1.0073
11	1.16184	1.03603	1.059405
12	1.160103	1.039329	1.027309
13	1.120556	1.040322	1.047053
14	1.119208	1.04562	1.002521
15	1.092936	1.046289	1.06072
16	1.051087	1.0143	1.089732
17	1.096097	1.032541	1.045494
18	1.096896	1.064598	1.039157
19	1.087264	1.107618	1.05154
20	1.099637	1.059271	1.05574
21	1.077181	1.027897	1.069074
22	1.099057	1.030286	1.068313
23	1.047207	1.075223	1.075111
24	1.087388	1.005448	1.0646
25	1.10678	1.078069	1.090483
26	1.112734	1.079346	1.074877
27	1.104388	1.108278	1.071303
28	1.065921	1.058636	1.030539
29	1.088638	1.040575	1.054521
30	1.100617	1.041572	1.071903
31	1.06946	1.098804	1.038193
32	1.073002	1.102363	1.051875
33	1.070373	1.096822	1.042243
34	1.079757	1.064684	1.077841
35	1.089108	1.093245	1.082603
36	1.044657	1.112962	1.072041
37	1.099036	1.058343	1.05444
38	1.076403	1.072674	1.056258
39	1.097174	1.040422	1.081356
40	1.034297	1.061288	1.076998
41	1.077444	1.063268	1.049336
42	1.08949	1.036227	1.092242
43	1.087097	1.064138	1.077295
44	1.085021	1.102468	1.070292
45	1.094912	1.047452	1.084117
46	1.078197	1.055764	1.059122
47	1.075691	1.03388	1.073156
48	1.059592	1.090058	1.108063
49	1.061995	1.073285	1.078104
50	1.096117	1.104301	1.076714
51	1.064873	1.113936	1.084256
52	1.084141	1.121215	1.085714
53	1.095795	1.06361	1.081231
54	1.090594	1.092413	1.086064
55	1.074223	1.077114	1.071767
56	1.074957	1.078588	1.099696
57	1.08832	1.099007	1.100061
58	1.06644	1.087325	1.048435
59	1.083034	1.113681	1.098973
60	1.079404	1.099492	1.073112
61	1.070884	1.122788	1.074574
62	1.085838	1.112286	1.083266
63	1.087102	1.113445	1.110724
64	1.095427	1.118114	1.055972
65	1.103612	1.115579	1.065628
66	1.08138	1.107123	1.063397
67	1.101719	1.085234	1.041207
68	1.101692	1.11403	1.075959
69	1.12629	1.08552	1.032163
70	1.105235	1.093835	1.114827
71	1.089296	1.111786	1.044904
72	1.084364	1.101261	1.068246
73	1.132222	1.091952	1.055296
74	1.116971	1.087988	1.091607
75	1.097031	1.082869	1.063142
76	1.095297	1.109857	1.064618
77	1.119725	1.097997	1.092884
78	1.096126	1.109679	1.067093
79	1.125836	1.080594	1.079863
80	1.122249	1.083503	1.063078
81	1.108425	1.06509	1.088515
82	1.121632	1.074986	1.101864
83	1.096695	1.101765	1.064802
84	1.105812	1.120086	1.079725
85	1.125375	1.107906	1.075718
86	1.108768	1.084298	1.099601
87	1.128243	1.059402	1.041564
88	1.097171	1.079488	1.041325
89	1.108216	1.090212	1.054629
90	1.118245	1.089823	1.078325
91	1.112978	1.081342	1.088111
92	1.11953	1.111011	1.068848
93	1.123046	1.117566	1.058305
94	1.097836	1.09296	1.087522
95	1.119439	1.070243	1.08053
96	1.118047	1.078547	1.055568
97	1.115679	1.100863	1.049255
98	1.10762	1.084904	1.059782
99	1.116742	1.095122	1.093809
100	1.12087	1.099728	1.076464
101	1.099783	1.081131	1.053473
102	1.094121	1.060489	1.089073
103	1.127867	1.065875	1.053653
104	1.104767	1.088516	1.045797
105	1.111074	1.075568	1.091709
106	1.108718	1.083931	1.072247
107	1.081557	1.11508	1.060534

==> plotdata/threshold_triplet_10.dat <==
x	triplet 10
1	0.052585
2	0.738259
3	0.704506
4	0.273628
5	0.348715
6	0.445763
7	0.346212
8	0.55023
9	0.632524
10	0.568735
11	0.567301
12	0.674664
13	0.739005
14	0.553818
15	0.749916
16	0.716548
17	0.669425
18	0.638747
19	0.694028
20	0.745404
21	0.744301
22	0.662611
23	0.753784
24	0.714671
25	0.721863
26	0.692414
27	0.75013
28	0.837394
29	0.688643
30	0.766765
31	0.66345
32	0.832161
33	0.693555
34	0.756997
35	0.709669
36	0.775273
37	0.685753
38	0.722807
39	0.755894
40	0.752643
41	0.740503
42	0.760455
43	0.71008
44	0.717422
45	0.749323
46	0.848859
47	0.748562
48	0.786078
49	0.771743
50	0.812068
51	0.761039
52	0.840798
53	0.747314
54	0.739988
55	0.746205
56	0.753246
57	0.744633
58	0.728442
59	0.80541
60	0.797521
61	0.794668
62	0.800367
63	0.813711
64	0.830094
65	0.722805
66	0.809174
67	0.834901
68	0.763539
69	0.826316
70	0.776295
71	0.795087
72	0.760081
73	0.809794
74	0.743854
75	0.794556
76	0.780499
77	0.806866
78	0.793241
79	0.815455
80	0.7966
81	0.791891
82	0.759421
83	0.774158
84	0.812295
85	0.759682
86	0.831326
87	0.800969
88	0.788494
89	0.756957
90	0.812433
91	0.770835
92	0.804935
93	0.787966
94	0.801892
95	0.761059
96	0.74073
97	0.78088
98	0.755804
99	0.764854
100	0.791949
101	0.778899
102	0.765907
103	0.797799
104	0.792858
105	0.781108
106	0.758244
107	0.765053
108	0.762756
109	0.793224
110	0.790494
111	0.813374
112	0.784878
113	0.74138
114	0.78224
115	0.796318
116	0.788614
117	0.787996
118	0.799371
119	0.79009
120	0.752033
121	0.794542
122	0.761649
123	0.824002
124	0.779505
125	0.781619
126	0.788352
127	0.785488
128	0.774116
129	0.773346
130	0.773519
131	0.856157
132	0.7908
133	0.795776
134	0.777695
135	0.77389
136	0.825602
137	0.800409
138	0.79065
139	0.768004
140	0.816556
141	0.805674
142	0.785637
143	0.799325
144	0.827406
145	0.790762
146	0.771249
147	0.78286
148	0.82809
149	0.787521
150	0.792999
151	0.78091
152	0.792037
153	0.79855
154	0.808024
155	0.770851
156	0.784488
157	0.779283
158	0.777623
159	0.798358
160	0.804894
161	0.815032
162	0.804778
163	0.788956
164	0.828947
165	0.832042
166	0.805004
167	0.791122
168	0.810486
169	0.779526
170	0.821178
171	0.830863
172	0.806722
173	0.81007
174	0.806179
175	0.838739
176	0.802924
177	0.829769
178	0.810961
179	0.814565
180	0.810039
181	0.821383
182	0.824627
183	0.812408
184	0.811038
185	0.825541
186	0.818462
187	0.815658
188	0.851762
189	0.790013
190	0.837112
191	0.794662
192	0.790435
193	0.759154
194	0.816782
195	0.814766
196	0.865074
197	0.822874
198	0.79356
199	0.82487
200	0.814325
201	0.815346
202	0.803162
203	0.842694
204	0.834948
205	0.8014
206	0.828587
207	0.791083
208	0.786488
209	0.837576
210	0.80889
211	0.832998
212	0.812567
213	0.827772
214	0.828579
215	0.836408
216	0.847703
217	0.808091
218	0.825302
219	0.805337
220	0.827855
221	0.827032
222	0.791379
223	0.840519
224	0.793667
225	0.801712
226	0.829536
227	0.799017
228	0.808314
229	0.800766
230	0.791428
231	0.860994
232	0.847647
233	0.832912
234	0.809711
235	0.824169
236	0.798779
237	0.834428
238	0.778549
239	0.813465
240	0.823583
241	0.837668
242	0.791297
243	0.821377
244	0.833402
245	0.865506
246	0.882678
247	0.840936
248	0.828167
249	0.849701
250	0.81917
251	0.811765
252	0.846248
253	0.807471
254	0.820591
255	0.834779
256	0.791897
257	0.823699
258	0.832952
259	0.827795
260	0.831586
261	0.840191
262	0.841321
263	0.773717
264	0.810858
265	0.865808
266	0.820821
267	0.819091
268	0.787529
269	0.825555
270	0.847729
271	0.842021
272	0.829668
273	0.846423
274	0.850296
275	0.801806
276	0.837492
277	0.836405
278	0.848029
279	0.840885
280	0.823083
281	0.812671
282	0.845847
283	0.857508
284	0.83018
285	0.841767
286	0.839004
287	0.823752
288	0.811157
289	0.7968
290	0.829865
291	0.849759
292	0.814762
293	0.810084
294	0.821728
295	0.824497
296	0.869744
297	0.84758
298	0.825465


==> plotdata/threshold_triplet_2.dat <==
x	y
1	0.045724
2	0.774217
3	0.874845
4	0.984144
5	0.809205
6	0.786383
7	0.725187
8	0.801408
9	0.695115
10	0.739748
11	0.835196
12	0.736023
13	0.800882
14	0.800472
15	0.780074
16	0.90368
17	0.813333
18	0.755281
19	0.844957
20	0.83214
21	0.801528
22	0.770766
23	0.768759
24	0.752838
25	0.662832
26	0.724875
27	0.689574
28	0.776263
29	0.728261
30	0.689627
31	0.765024
32	0.778049
33	0.756086
34	0.816485
35	0.834462
36	0.76502
37	0.833044
38	0.86722
39	0.822318
40	0.760515
41	0.759618
42	0.789755
43	0.791212
44	0.757144
45	0.814493
46	0.819509
47	0.79633
48	0.763783
49	0.799506
50	0.76503
51	0.852305
52	0.881572
53	0.853714
54	0.820995
55	0.84781
56	0.854384
57	0.83109
58	0.852121
59	0.814187
60	0.823372
61	0.814388
62	0.811755
63	0.861748
64	0.804663
65	0.887927
66	0.872913
67	0.858488
68	0.828385
69	0.849969
70	0.8547
71	0.825254
72	0.82769
73	0.84038
74	0.892536
75	0.851539
76	0.828013
77	0.848748
78	0.842487
79	0.866139
80	0.834892
81	0.844088
82	0.881581
83	0.866359
84	0.862423
85	0.832252
86	0.863123
87	0.830851
88	0.879419
89	0.844388
90	0.842044
91	0.858125
92	0.858843
93	0.845675
94	0.852213
95	0.846117
96	0.842975
97	0.844783
98	0.824957
99	0.79826
100	0.863981
101	0.869154
102	0.907039
103	0.921828
104	0.843878
105	0.868365
106	0.890036
107	0.899831
108	0.897074
109	0.855361

==> plotdata/threshold_triplet_5.dat <==
1	0.045724	0.048702	0.052585	0.043133
2	0.774217	0.90523	0.738259	0.285424
3	0.874845	0.859489	0.704506	0.526543
4	0.984144	0.669336	0.273628	0.708784
5	0.809205	0.650779	0.348715	0.609467
6	0.786383	0.291371	0.445763	0.435361
7	0.725187	0.280524	0.346212	0.527497
8	0.801408	0.217269	0.55023	0.743168
9	0.695115	0.440922	0.632524	0.732724
10	0.739748	0.405182	0.568735	0.655019
11	0.835196	0.231965	0.567301	0.72978
12	0.736023	0.447743	0.674664	0.730843
13	0.800882	0.57518	0.739005	0.654166
14	0.800472	0.571888	0.553818	0.762293
15	0.780074	0.636026	0.749916	0.742672
16	0.90368	0.623718	0.716548	0.687319
17	0.813333	0.654092	0.669425	0.643151
18	0.755281	0.791353	0.638747	0.542001
19	0.844957	0.733667	0.694028	0.667856
20	0.83214	0.674176	0.745404	0.704017
21	0.801528	0.759126	0.744301	0.637287
22	0.770766	0.779601	0.662611	0.650988
23	0.768759	0.73572	0.753784	0.656923
24	0.752838	0.744384	0.714671	0.689806
25	0.662832	0.70545	0.721863	0.65763
26	0.724875	0.72093	0.692414	0.712354
27	0.689574	0.730297	0.75013	0.695379
28	0.776263	0.819558	0.837394	0.686552
29	0.728261	0.756821	0.688643	0.687038
30	0.689627	0.764591	0.766765	0.680478
31	0.765024	0.775082	0.66345	0.665946
32	0.778049	0.805318	0.832161	0.66603
33	0.756086	0.776613	0.693555	0.685038
34	0.816485	0.779264	0.756997	0.707127
35	0.834462	0.801617	0.709669	0.722152
36	0.76502	0.785956	0.775273	0.720134
37	0.833044	0.796703	0.685753	0.684561
38	0.86722	0.760249	0.722807	0.716483
39	0.822318	0.791418	0.755894	0.720509
40	0.760515	0.8432	0.752643	0.727825
41	0.759618	0.832242	0.740503	0.661145
42	0.789755	0.815419	0.760455	0.711569
43	0.791212	0.748889	0.71008	0.731426
44	0.757144	0.778427	0.717422	0.66598
45	0.814493	0.852902	0.749323	0.670791
46	0.819509	0.816613	0.848859	0.665275
47	0.79633	0.835218	0.748562	0.733105
48	0.763783	0.796127	0.786078	0.746374
49	0.799506	0.802429	0.771743	0.77933
50	0.76503	0.768389	0.812068	0.713817
51	0.852305	0.847456	0.761039	0.733341
52	0.881572	0.817302	0.840798	0.740917
53	0.853714	0.855355	0.747314	
54	0.820995	0.814234	0.739988	
55	0.84781	0.825834	0.746205	
56	0.854384	0.829181	0.753246	
57	0.83109	0.814119	0.744633	
58	0.852121	0.808868	0.728442	
59	0.814187	0.827051	0.80541	
60	0.823372	0.833391	0.797521	
61	0.814388	0.809231	0.794668	
62	0.811755	0.798643	0.800367	
63	0.861748	0.795521	0.813711	
64	0.804663	0.786605	0.830094	
65	0.887927	0.827775	0.722805	
66	0.872913	0.844534	0.809174	
67	0.858488	0.797011	0.834901	
68	0.828385	0.812952	0.763539	
69	0.849969	0.836313	0.826316	
70	0.8547	0.839883	0.776295	
71	0.825254	0.784039	0.795087	
72	0.82769	0.872347	0.760081	
73	0.84038	0.815168	0.809794	
74	0.892536	0.823543	0.743854	
75	0.851539	0.827136	0.794556	
76	0.828013	0.81062	0.780499	
77	0.848748	0.843939	0.806866	
78	0.842487	0.831183	0.793241	
79	0.866139	0.823553	0.815455	
80	0.834892	0.819856	0.7966	
81	0.844088	0.848887	0.791891	
82	0.881581	0.829837	0.759421	
83	0.866359	0.806539	0.774158	
84	0.862423	0.833074	0.812295	
85	0.832252	0.802763	0.759682	
86	0.863123	0.820467	0.831326	
87	0.830851	0.88069	0.800969	
88	0.879419	0.840179	0.788494	
89	0.844388	0.83645	0.756957	
90	0.842044	0.827996	0.812433	
91	0.858125	0.852625	0.770835	
92	0.858843	0.836144	0.804935	
93	0.845675	0.837151	0.787966	
94	0.852213	0.838512	0.801892	
95	0.846117	0.868656	0.761059	
96	0.842975	0.853214	0.74073	
97	0.844783	0.885957	0.78088	
98	0.824957	0.804103	0.755804	
99	0.79826	0.825533	0.764854	
100	0.863981	0.830633	0.791949	
101	0.869154	0.838493	0.778899	
102	0.907039	0.900234	0.765907	
103	0.921828	0.840227	0.797799	
104	0.843878	0.851516	0.792858	
105	0.868365	0.875615	0.781108	
106	0.890036	0.8751	0.758244	
107	0.899831	0.842715	0.765053	
